Spinning black holes magnetically connected to a Keplerian disk -- Magnetosphere, reconnection sheet, particle acceleration and coronal heating

Context: Accreting black holes (BHs) may be surrounded by a highly magnetized plasma threaded by a poloidal magnetic field. Non-thermal flares and high energy components could originate from a hot, collisionless and nearly force-free corona. The jets we often observe from these systems are believed to be rotation-powered and magnetically-driven. Aims: We study axisymmetric BH magnetospheres where some magnetic field lines anchored in a surrounding disk can connect to the event horizon of a rotating BH. We identify the sites of magnetic reconnection within 30 gravitational radii depending on the BH spin. Methods: With the fully general relativistic particle-in-cell code GRZeltron, we solve the time-dependent dynamics of the electron-positron pair plasma and of the electromagnetic fields around the BH. The disk is represented by a steady plasma in Keplerian rotation, threaded by a frozen dipolar field. Results: For prograde disks, twisted open magnetic field lines crossing the horizon power a Blandford-Znajek jet while beyond a critical distance, open field lines on the disk are open. In the innermost regions, coupling field lines ensure the transfer of significant amounts of angular momentum and energy between the BH and the disk. From the Y-point at the intersection, a current sheet forms where particle acceleration via magnetic reconnection takes place. We compute the synchrotron images of the current sheet emission. Conclusions: Our estimates for jet power and BH-disk exchanges match those derived from purely force-free models. Dissipation at the Y-point heats the corona and provides a physically motivated source of hard X-rays above the disk for reflection models. Episodic plasmoid ejection might explain millisecond flares observed in Cyg X-1. Particles flowing from the Y-point down to the disk could produce a hot spot at the footpoint of the outermost closed field line.

==> references.txt <==
=== Observations ===

--- X-ray time variability in Cygnus X-1 ---

1. Böck et al. 2011 Fig.5
https://ui.adsabs.harvard.edu/abs/2011A%26A...533A...8B/abstract

The leftmost is hard state (when there is think disk, corona and jet). Although real deep hard state has the features in the power spectrum shifted even further to the left

- in the hard state, there are 2 characteristic time scales at ~0.7 and 3Hz? (btw, nothing to do with QPOs, right?)
- in the hard state, there is red, pink or brown noise at frequencies higher than 3Hz and blue or violet noise at frequencies below 0.7Hz. In the soft state, there is white noise below 1Hz.
- whatever the mechanisms responsible for these types noise, they must be linked since the red noise stops approximately when the blue noise starts.

We typically describe the power spectra not so much in terms of different colored noise, but in terms of Lorentzian components (see models above, this would imply some kind of damped oscillation) plus some power law component. The individual components additionally show quiet some energy dependency (whether your power spectrum is calculated say in the 2-15 keV range or 10-15 keV can make it look quiet different, showing that the processes behind the production of different photons may be different - unsurprisingly, since we have disk and corona)

Yes, whatever mechanisms are there to produce the noise they should be somehow linked, since they all change in well-defined ways, also with the spectral shape! We discuss a bit of this in Böck et al. 2011 and Grinberg et al. 2014, but there isn’t ant agreement on the processes behind it. If you want, I can point you towards some of the theory papers trying to model the power spectra and their evolution, but I don’t know how useful they’ll be since none of them is looking at kHz and beyond.

2. Grinberg+14 Fig.7
https://ui.adsabs.harvard.edu/abs/2014A%26A...565A...1G/abstract

Soft is on the right (high slope, steeper power law), hard is on the left (low slope, softer power law).

the timescales in the hard state actually shift. What you see here (from Grinberg et al. 2014) is a color-coded representation of the power spectra and how they change with the spectral shape of the continuum emission, expressed through the power law slope - not that the power law slope is measured in (energy) spectra; for each energy spectrum, we then calculate the corresponding power density . You see how the typical frequencies move with as the source softes (steeper power law)

3. Mahmoud, Done et al., 2018-2020
https://ui.adsabs.harvard.edu/search/q=author%3A(%22%5Emahmoud%22%20%22done%22)&sort=date%20desc%2C%20bibcode%20desc&p_=0

Models suggested to interpret this X-ray variability 

--- Lamppost in stellar-mass BHs ---

In the 2 papers below, lamppost means "a point source corona on the spin axis at a height h above the disk".

1. Garcia+19
https://ui.adsabs.harvard.edu/abs/2019ApJ...885...48G/abstract

"One of the most representative" BH in an X-ray binary (here a LMXB). Typical outburts.
Good fits for 2-lammposts:
    - one @ 1.6 r_h above the BH
    - for a "better fit to the narrow component of the Fe K emission", need for a 2nd lamppost @ 500 r_g above the BH 

2. Garcia+18
https://ui.adsabs.harvard.edu/abs/2018ApJ...864...25G/abstract

XTE J1752–223, discovered in the late 2000s. Jet emission. A lamppost @ 1.5 to 3 r_h gives the best fit though "the data can be almost equally well described with either an extended coronal model or a lamppost geometry".

--- Lamppost in quasars ---

See Yuan+19

--- Coronal heating? ---

